Embed to rigorously and accurately homogenise quasi-periodic multi-scale heterogeneous PDEs, with computer algebra

For microscale heterogeneous PDEs, this article further develops novel theory and methodology for their macroscale mathematical/asymptotic homogenization. This article specifically encompasses the case of quasi-periodic heterogeneity with finite scale separation: no scale separation limit is required. Dynamical systems theory frames the homogenization as a slow manifold of the ensemble of all phase-shifts of the heterogeneity. Depending upon any perceived scale separation within the quasi-periodic heterogeneity, the homogenization may be done in either one step, or two sequential steps: the results are equivalent. The theory not only assures us of the existence and emergence of the homogenization, it also provides a practical systematic method to construct the homogenization to any specified order. For a class of heterogeneities, we show that the macroscale homogenization is potentially valid down to lengths which are just twice that of the microscale heterogeneity! This methodology provides a new rigorous and flexible approach to homogenization that potentially also provides correct initial and boundary conditions, treatment of forcing and control, and analysis of uncertainty.

==> Figs/homocs31.txt <==
cs := {1,
1/2*a**2,
 - 2*a**2 + 1/2*a**4,
8*a**2 - 135/32*a**4 + 5/8*a**6,
 - 32*a**2 + 879/32*a**4 - 261/32*a**6 + 7/8*a**8,
128*a**2 - 5119/32*a**4 + 21091/288*a**6 - 497/32*a**8 + 21/16*a**10,
 - 512*a**2 + 27903/32*a**4 - 1435867/2592*a**6 + 409025/2304*a**8 - 945/32*a**10 + 33/16*a**12,
2048*a**2 - 145407/32*a**4 + 88134643/23328*a**6 - 4365577159/2654208*a**8 + 839165/2048*a**10 - 28809/512*a**12 + 429/128*a**14,
 - 8192*a**2 + 733183/32*a**4 - 5037424267/209952*a**6 + 1279786442215/95551488*a**8 - 1322325995/294912*a**10 + 16922081/18432*a**12 - 55055/512*a**14 + 715/128*a**16,
32768*a**2 - 3604479/32*a**4 + 273081961699/1889568*a**6 - 342998587942831/3439853568*a**8 + 11232415062011/265420800*a**10 - 61440495259/5308416*a**12 + 74347273/36864*a**14 - 52767/256*a**16 + 2431/256*a**18,
 - 131072*a**2 + 17367039/32*a**4 - 14206554682363/17006112*a**6 + 85970600130597415/123834728448*a**8 - 86024945501281259/238878720000*a**10 + 296256604427369/2388787200*a**12 - 152688215953/5308416*a**14 + 26840567/6144*a**16 - 101439/256*a**18 + 4199/256*a**20,
524288*a**2 - 82313215/32*a**4 + 714957493457875/153055008*a**6 - 20445785873257356895/4458050224128*a**8 + 609511369228395548171/214990848000000*a**10 - 5095087882041259297/4299816960000*a**12 + 6585003521439343/19110297600*a**14 - 245981502611/3538944*a**16 + 230132825/24576*a**18 - 3128255/4096*a**20 + 29393/1024*a**22,
 - 2097152*a**2 + 384827391/32*a**4 - 35008989516067435/1377495072*a**6 + 4659898991632168569175/160489808068608*a**8 - 4061970806412574504483499/193491763200000000*a**10 + 40181550258037079239393/3869835264000000*a**12 - 62735408765714919367/17199267840000*a**14 + 586021909597903/637009920*a**16 - 581754060683/3538944*a**18 + 489314315/24576*a**20 - 6043653/4096*a**22 + 52003/1024*a**24,
8388608*a**2 - 1778384895/32*a**4 + 1675208740176037315/12397455648*a**6 - 1025166799336145750778895/5777633090469888*a**8 + 25753957008366867065993670731/174142586880000000000*a**10 - 295947850326582618140613217/3482851737600000000*a**12 + 26664922292080467864967927/758487711744000000*a**14 - 12242852251010959049/1146617856000*a**16 + 1516769082865549/637009920*a**18 - 2705119655965/7077888*a**20 + 689143433/16384*a**22 - 11700675/4096*a**24 + 185725/2048*a**26,
 - 33554432*a**2 + 8136949759/32*a**4 - 78596076179850441691/111577100832*a**6 + 218881383171832295541179527/207994791256915968*a**8 - 156637120358010300643846399132139/156728328192000000000000*a**10 + 2061452346144896222785029943873/3134566563840000000000*a**12 - 10521954655588276839620859677287/33449308087910400000000*a**14 + 45363764930450806806592327/404526779596800000*a**16 - 34453552639123719557/1146617856000*a**18 + 19146815196091079/3185049600*a**20 - 2067510344537/2359296*a**22 + 26068799311/294912*a**24 - 22695595/4096*a**26 + 334305/2048*a**28}$
end;


==> Figs/homocs35.txt <==
cs := {1,
1/2*a**2,
 - 2*a**2 + 1/2*a**4,
8*a**2 - 135/32*a**4 + 5/8*a**6,
 - 32*a**2 + 879/32*a**4 - 261/32*a**6 + 7/8*a**8,
128*a**2 - 5119/32*a**4 + 21091/288*a**6 - 497/32*a**8 + 21/16*a**10,
 - 512*a**2 + 27903/32*a**4 - 1435867/2592*a**6 + 409025/2304*a**8 - 945/32*a**10 + 33/16*a**12,
2048*a**2 - 145407/32*a**4 + 88134643/23328*a**6 - 4365577159/2654208*a**8 + 839165/2048*a**10 - 28809/512*a**12 + 429/128*a**14,
 - 8192*a**2 + 733183/32*a**4 - 5037424267/209952*a**6 + 1279786442215/95551488*a**8 - 1322325995/294912*a**10 + 16922081/18432*a**12 - 55055/512*a**14 + 715/128*a**16,
32768*a**2 - 3604479/32*a**4 + 273081961699/1889568*a**6 - 342998587942831/3439853568*a**8 + 11232415062011/265420800*a**10 - 61440495259/5308416*a**12 + 74347273/36864*a**14 - 52767/256*a**16 + 2431/256*a**18,
 - 131072*a**2 + 17367039/32*a**4 - 14206554682363/17006112*a**6 + 85970600130597415/123834728448*a**8 - 86024945501281259/238878720000*a**10 + 296256604427369/2388787200*a**12 - 152688215953/5308416*a**14 + 26840567/6144*a**16 - 101439/256*a**18 + 4199/256*a**20,
524288*a**2 - 82313215/32*a**4 + 714957493457875/153055008*a**6 - 20445785873257356895/4458050224128*a**8 + 609511369228395548171/214990848000000*a**10 - 5095087882041259297/4299816960000*a**12 + 6585003521439343/19110297600*a**14 - 245981502611/3538944*a**16 + 230132825/24576*a**18 - 3128255/4096*a**20 + 29393/1024*a**22,
 - 2097152*a**2 + 384827391/32*a**4 - 35008989516067435/1377495072*a**6 + 4659898991632168569175/160489808068608*a**8 - 4061970806412574504483499/193491763200000000*a**10 + 40181550258037079239393/3869835264000000*a**12 - 62735408765714919367/17199267840000*a**14 + 586021909597903/637009920*a**16 - 581754060683/3538944*a**18 + 489314315/24576*a**20 - 6043653/4096*a**22 + 52003/1024*a**24,
8388608*a**2 - 1778384895/32*a**4 + 1675208740176037315/12397455648*a**6 - 1025166799336145750778895/5777633090469888*a**8 + 25753957008366867065993670731/174142586880000000000*a**10 - 295947850326582618140613217/3482851737600000000*a**12 + 26664922292080467864967927/758487711744000000*a**14 - 12242852251010959049/1146617856000*a**16 + 1516769082865549/637009920*a**18 - 2705119655965/7077888*a**20 + 689143433/16384*a**22 - 11700675/4096*a**24 + 185725/2048*a**26,
 - 33554432*a**2 + 8136949759/32*a**4 - 78596076179850441691/111577100832*a**6 + 218881383171832295541179527/207994791256915968*a**8 - 156637120358010300643846399132139/156728328192000000000000*a**10 + 2061452346144896222785029943873/3134566563840000000000*a**12 - 10521954655588276839620859677287/33449308087910400000000*a**14 + 45363764930450806806592327/404526779596800000*a**16 - 34453552639123719557/1146617856000*a**18 + 19146815196091079/3185049600*a**20 - 2067510344537/2359296*a**22 + 26068799311/294912*a**24 - 22695595/4096*a**26 + 334305/2048*a**28,
134217728*a**2 - 36909875199/32*a**4 + 3625128394882719437491/1004193907488*a**6 - 45545059917686306902770133183/7487812485248974848*a**8 + 919590862885660596032265126348074891/141055495372800000000000000*a**10 - 13704550041006758731052042681058337/2821109907456000000000000*a**12 + 3907028918830302516733309000160671447/1475114486676848640000000000*a**14 - 4968204782842935505949896503599497/4566945530936033280000000*a**16 + 2209117251895620097363486951/6472428473548800000*a**18 - 7514162845442786374057/91729428480000*a**20 + 505211757755626361/33973862400*a**22 - 1349634859872025/679477248*a**24 + 872762003035/4718592*a**26 - 1411101405/131072*a**28 + 9694845/32768*a**30,
 - 536870912*a**2 + 166161547263/32*a**4 - 164725804538521475541067/9037745167392*a**6 + 9266979658036188050681893514935/269561249468963094528*a**8 - 5236544340203990852609329608290558331179/126949945835520000000000000000*a**10 + 87554948393112764034799047779129041153/2538998916710400000000000000*a**12 - 1378676913661209875779460733859205719214407/65052548862449025024000000000000*a**14 + 7965809166167246304242663308437863843953/805609191657116270592000000000*a**16 - 16281701670320138638471256305260721/4566945530936033280000000*a**18 + 32365188073785691938469777661/32362142367744000000*a**20 - 3325907462815688459467/15288238080000*a**22 + 22115090441302670617/611529523200*a**24 - 3029498140831045/679477248*a**26 + 202172751375/524288*a**28 - 2745922275/131072*a**30 + 17678835/32768*a**32}$
end;
